Compactness for $GSBV^p$ via concentration-compactness

Motivated by variational models for fracture, we provide a new proof of compactness for $GSBV^p$ functions without a priori bounds on the function itself. Our proof is based on the classical idea of concentration-compactness, making it transparent in strategy and simple in implementation. Further, so far as we are aware, this is the first time the connection to concentration-compactness has been made explicit for problems in fracture mechanics.

==> figures/bubbles.tikz <==
\begin{tikzpicture}

    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    %%%% bubbles graph

    %axis
    \draw[dotted,->] (-5,0) -- (5,0);
    \node[below] at (5,0) {$t$};

    %bubbles plot (see bubbles.m to generate alternative data)
    \draw (-5.00,0.00)--(-4.90,0.00)--(-4.80,0.00)--(-4.70,0.00)--(-4.60,0.01)--(-4.49,0.01)--(-4.39,0.02)--(-4.29,0.04)--(-4.19,0.06)--(-4.09,0.09)--(-3.99,0.14)--(-3.89,0.21)--(-3.79,0.29)--(-3.69,0.39)--(-3.59,0.50)--(-3.48,0.62)--(-3.38,0.74)--(-3.28,0.85)--(-3.18,0.94)--(-3.08,0.99)--(-2.98,1.00)--(-2.88,0.97)--(-2.78,0.91)--(-2.68,0.81)--(-2.58,0.70)--(-2.47,0.58)--(-2.37,0.46)--(-2.27,0.35)--(-2.17,0.25)--(-2.07,0.18)--(-1.97,0.12)--(-1.87,0.08)--(-1.77,0.05)--(-1.67,0.03)--(-1.57,0.02)--(-1.46,0.01)--(-1.36,0.00)--(-1.26,0.00)--(-1.16,0.00)--(-1.06,0.00)--(-0.96,0.00)--(-0.86,0.00)--(-0.76,0.00)--(-0.66,0.00)--(-0.56,0.00)--(-0.45,0.00)--(-0.35,0.00)--(-0.25,0.00)--(-0.15,0.00)--(-0.05,0.00)--(0.05,0.00)--(0.15,0.00)--(0.25,0.00)--(0.35,0.01)--(0.45,0.02)--(0.56,0.03)--(0.66,0.05)--(0.76,0.09)--(0.86,0.15)--(0.96,0.23)--(1.06,0.34)--(1.16,0.49)--(1.26,0.67)--(1.36,0.89)--(1.46,1.13)--(1.57,1.37)--(1.67,1.60)--(1.77,1.80)--(1.87,1.93)--(1.97,2.00)--(2.07,1.98)--(2.17,1.89)--(2.27,1.72)--(2.37,1.51)--(2.47,1.27)--(2.58,1.03)--(2.68,0.80)--(2.78,0.60)--(2.88,0.43)--(2.98,0.29)--(3.08,0.19)--(3.18,0.12)--(3.28,0.07)--(3.38,0.04)--(3.48,0.02)--(3.59,0.01)--(3.69,0.01)--(3.79,0.00)--(3.89,0.00)--(3.99,0.00)--(4.09,0.00)--(4.19,0.00)--(4.29,0.00)--(4.39,0.00)--(4.49,0.00)--(4.60,0.00)--(4.70,0.00)--(4.80,0.00)--(4.90,0.00)--(5.00,0.00);
    \node at (4,1) {$f(t;u)$};

    %axis marks a_1 and a_2
    \draw (-3,.1)--(-3,-.1);
    \node[below] at (-3,-.1) {$a_1$};

    \draw (2,.1)--(2,-.1);
    \node[below] at (2,-.1) {$a_2$};
\end{tikzpicture}

==> figures/displace-domain.tikz <==
\begin{tikzpicture}
    % circle radius
    \def\r{1.5}
    %gap in crack
    \def\gap{.05}
    \draw  (-2.5,\r) arc (90:270:\r) -- (-2.5,-\gap) -- (1.5,-\gap) -- (1.5,-\r) arc (-90:90:\r) -- (1.5,\gap) -- (-2.5,\gap) -- (-2.5,\r);
\end{tikzpicture}

==> figures/material-domain.tikz <==
\begin{tikzpicture}
    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    %%% material domain with crack
    %circle radius
    \def\r{1.5}
    %gap in crack
    \def\gap{.05}
    
    \draw (0,0) circle (\r);

    \draw[thick] (0,\r) -- (0,\gap);
    \draw[thick] (0,-\r) -- (0,-\gap);
    \node at (-{.5*\r},0) {$u \approx a_1$};
    \node at ({.5*\r},0) {$u \approx a_2$};
    \node[right] at (0,{\r/2}) {$J_u$};
\end{tikzpicture}
